Curriculum-Based Neighborhood Sampling For Sequence Prediction

The task of multi-step ahead prediction in language models is challenging considering the discrepancy between training and testing. At test time, a language model is required to make predictions given past predictions as input, instead of the past targets that are provided during training. This difference, known as exposure bias, can lead to the compounding of errors along a generated sequence at test time. In order to improve generalization in neural language models and address compounding errors, we propose a curriculum learning based method that gradually changes an initially deterministic teacher policy to a gradually more stochastic policy, which we refer to as \textit{Nearest-Neighbor Replacement Sampling}. A chosen input at a given timestep is replaced with a sampled nearest neighbor of the past target with a truncated probability proportional to the cosine similarity between the original word and its top $k$ most similar words. This allows the teacher to explore alternatives when the teacher provides a sub-optimal policy or when the initial policy is difficult for the learner to model. The proposed strategy is straightforward, online and requires little additional memory requirements. We report our main findings on two language modelling benchmarks and find that the proposed approach performs particularly well when used in conjunction with scheduled sampling, that too attempts to mitigate compounding errors in language models.

==> leftover.txt <==
##################### ABSTRACT #######################

\iffalse
In the case where increased sampling decreases validation perplexity score, we penalize the policy by decaying the learning rate by reducing the amplitude of a cosine during cosine annealing with restarts.
Scheduled sampling is a related approach that makes use of past predictions at training time instead of the targets provided by the expert to better emulate the generation process at test time to also mitigate compounding errors.  
\fi

\iffalse
Our approach can be considered as an intermediate phase whereby we slowly transition from using past targets, to past neighborhood targets and finally to past predictions. We carry out experiments with recurrent language models both with and without \textit{Nearest Neighbor Replacement Sampling}
\fi


################### INTRODUCTION ########################

\iffalse
In the context of natural language, the discrete state space is so large that there are many potentially similar (according to choice of evaluation measure) sentences that could be generated to convey similar meaning, or perform sufficiently when evaluating such models according to a metric such as perplexity.
since at test time the model is required to predict multiple-steps ahead which can lead to \textit{compounding errors} where errors from past predictions accumulate along the sequence at test time. 
since at test time the model is required to predict multiple-steps ahead which can lead to \textit{compounding errors} where errors from past predictions accumulate along the sequence at test time. 

Hence, this paper describes curriculum learning based method that samples the nearest neighbors of token for replacement with increasing probability, with the goal of improving out-of-sample performance. Conversely, when the teacher is of too high quality the learner can find it difficult to learn, causing volatile gradient updates for the policy, subsequently leading to compounding errors.

\fi 

\iffalse
Lastly, we introduce a slight variant of cosine annealing when using stochastic gradient with restarts (SGDR) that account incorporate the effects of NNRS and SS on validation performance. The proposed approach is tested on two well-established datasets for language modelling: WikiText-2 and Penn-Treebank. 
when the training data signal is relatively sparse, it is easier to make incorrect predictions that lead to further errors. This is more often the case 
\fi

\iffalse
Since the training signal is relatively weak and sparse, we postulate that creating synthetic sentences that perform augmentations of the original training data can better align the train and test distribution if a sufficient augmentation strategy is put forth. This assumes the $\pi$ provided by the \textit{teacher} (i.e true targets) is sub-optimal, or at least can be improved upon when such upsampling strategies are implemented at training time. This has the effect of changing the probability estimates given by the softmax $\phi(\cdot)$ so to increase the likelihood of the correct word being chosen in the sequence. 
\fi

\iffalse
This paper introduces a novel neighborhood replacement sampling strategy that performs output augmentation in an effort to upsample and improve generalizability of NLM's at test time. We propose the sampling procedure to follow a curriculum learning like approach and show that when used in conjunction with scheduled sampling, one can greatly improve the performance of these models.  
\fi

\iffalse
We evaluate our approach on the original encoder-decoder architecture for language modelling ~\cite{bengio2003neural,mikolov2012statistical,mikolov2010recurrent}, purposefully choosing this model due to  avoid many of the novel variations ~\cite{bradbury2016quasi} potentially obfuscate any performance improvements made. 
\fi

################## RESULTS ####################

\iffalse

\begin{table}[ht]
\centering

\resizebox{\linewidth}{!}{%

\begin{tabular}{c|cccc|cc|cc}
 \toprule

LSTM &  \multicolumn{4}{c}{Parameter Setting} & Valid & Test & Valid & Test \\
\midrule
& $\epsilon_s$ & $\epsilon_e$ & $\gamma_s$ & $\gamma_e$ & \multicolumn{2}{c}{Wiki-102} & \multicolumn{2}{c}{Penn-Treebank} \\
\midrule

Baseline & 0 & 0 & 0 & 0 & 231.43 & 204.38 & 3 & 4 \\
Full SS & 1 & 1 & 0 & 0 & 1 & 2 & 3 & 4 \\
Full NNRS & 0 & 0 & 1 & 1 & 1 & 2 & 3 & 4 \\
Static SS & 0.2 & 0.2 & 0 & 0 & 1 & 2 & 3 & 4 \\
Static NNRS & 0 & 0 & 0.2 & 0.2 & 1 & 2 & 3 & 4 \\
\midrule
SS-1 & 0 & 0.2 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-2 & 0 & 0.3 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-3 & 0. & 0.5 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-4 & 0 & 0.8 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-5 & 0.2 & 0.5 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-6 & 0.2 & 0.8 & 0 & 0 & 1 & 2 & 3 & 4 \\
\midrule
NNRS-1 & 0 & 0 & 0 & 0.2 & 1 & 2 & 3 & 4 \\
NNRS-2 & 0 & 0 & 0 & 0.3 & 1 & 2 & 3 & 4 \\
NNRS-3 & 0 & 0 & 0 & 0.5  & 1 & 2 & 3 & 4 \\
NNRS-4 & 0 & 0 & 0 & 0.8 & 1 & 2 & 3 & 4 \\
NNRS-5 & 0 & 0 & 0.2 & 0.5  & 1 & 2 & 3 & 4 \\
NNRS-6 & 0 & 0 & 0.2 & 0.8 & 1 & 2 & 3 & 4 \\
\midrule
SS-NNRS-1 & 0 & 0.2 & 0 & 0.2 & 1 & 2 & 3 & 4 \\
SS-NNRS-2 & 0 & 0.3 & 0 & 0.3 & 1 & 2 & 3 & 4 \\
SS-NNRS-3 & 0 & 0.5 & 0 & 0.5 & 1 & 2 & 3 & 4 \\
SS-NNRS-4 & 0 & 0.8 & 0 & 0.8 & 1 & 2 & 3 & 4 \\
SS-NNRS-5 & 0.2 & 0.5 & 0.2 & 0.5 & 1 & 2 & 3 & 4 \\
SS-NNRS-6 & 0.2 & 0.8 & 0.2 & 0.8 & 1 & 2 & 3 & 4 \\
\bottomrule
\end{tabular}%
}
\vspace{1em}
\captionsetup{justification=centering}
   \caption{Scheduled Sampling (SS) and Nearest Neighborhood Replacement Sampling (NNRS) Results with S-Curve Decayed CDP}
  \label{tab:nsr_results}
\end{table}

\fi

\iffalse
\subsection{Statistical Testing}
To ensure the method produces a change in test performance solely due to the neighborhood sampling method we carry out statistical tests. 
\paragraph{d}
\fi




\iffalse
\begin{table*}
\centering

\resizebox{1.0\linewidth}{!}{%

\begin{tabular}{c|cccc|cc|cc|cc|cc|cc|cc|cc|cc}
 \toprule

LSTM &  \multicolumn{4}{c}{Parameter Setting} & Valid & Test & Valid & Test & Valid & Test & Valid & Test & Valid & Test & Valid & Test & Valid & Test & Valid & Test\\

\midrule
\multicolumn{5}{c|}{} & \multicolumn{4}{c|}{Linear} & \multicolumn{4}{c}{S-Shaped Curve} & \multicolumn{4}{|c}{Exponential Increase}& \multicolumn{4}{|c}{Static}\\


\midrule
& $\epsilon_s$ & $\epsilon_e$ & $\gamma_s$ & $\gamma_e$ & \multicolumn{2}{c}{Wiki-102} & \multicolumn{2}{c}{Penn-Treebank} & \multicolumn{2}{c}{Wiki-102} & \multicolumn{2}{c}{Penn-Treebank}  & \multicolumn{2}{c}{Wiki-102} & \multicolumn{2}{c}{Penn-Treebank} & \multicolumn{2}{c}{Wiki-102} & \multicolumn{2}{c}{Penn-Treebank}\\
\midrule

Baseline & 0 & 0 & 0 & 0 & 231.43 & 204.38 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
%Full SS & 1 & 1 & 0 & 0 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 \\
%Full NNRS & 0 & 0 & 1 & 1 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12\\
%Static SS & 0.2 & 0.2 & 0 & 0 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12\\
%Static NNRS & 0 & 0 & 0.2 & 0.2 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12\\
\midrule
SS-1 & 0 & 0 & 0 & 0.2 & 139.31 & 128.50 & 3 & 4 & 141.56 & 129.67 & 7 & 8 & 137.73 & 126.47 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-2 & 0 & 0 & 0 & 0.3 & 137.78 & 126.00 & 3 & 4 & 138.39 & 126.80 & 7 & 8 & 135.89 & 125.03 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-3 & 0 & 0 & 0 & 0.5 & 135.14 & 124.29 & 3 & 4 & 133.88 & 124.22 & 7 & 8 & 136.98 & 125.96 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-4 & 0 & 0.8 & 0 & 0 & 140.97 & 130.00 & 3 & 4 & 141.13 & 129.99 & 7 & 8 & 138.09 & 127.23 & 11 & 12 & 13 & 14 & 15 & 16\\
%SS-5 & 0.2 & 0.5 & 0 & 0 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
%SS-6 & 0.2 & 0.8 & 0 & 0 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
\midrule
NNRS-1 & 0 & 0 & 0 & 0.2 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
NNRS-2 & 0 & 0 & 0 & 0.3 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
NNRS-3 & 0 & 0 & 0 & 0.5 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
NNRS-4 & 0 & 0 & 0 & 0.8 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
%NNRS-5 & 0 & 0 & 0.2 & 0.5  & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
%NNRS-6 & 0 & 0 & 0.2 & 0.8 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
\midrule
SS-NNRS-1 & 0 & 0.2 & 0 & 0.2 & 139.32 & 128.50 & 83.62 & 4 & 141.57 & 129.67 & 7 & 8 & 137.73 & 126.47 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-NNRS-2 & 0 & 0.3 & 0 & 0.3 & 137.78 & 126.01 & 3 & 4 & 133.89 & 124.22 & 7 & 8 & 136.02 & 125.73 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-NNRS-3 & 0 & 0.5 & 0 & 0.5 & 135.14 & 124.29 & 3 & 4 & 149.00 & 137.97 & 7 & 8 & 135.82 & 124.72 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-NNRS-4 & 0 & 0.8 & 0 & 0.8 & 1 & 2 & 3 & 4 & 149.58 & 137.83 & 7 & 8 & 138.73 & 128.12 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-NNRS-5 & 0.2 & 0.5 & 0.2 & 0.5 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
SS-NNRS-6 & 0.2 & 0.8 & 0.2 & 0.8 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8 & 9 & 10 & 11 & 12 & 13 & 14 & 15 & 16\\
\bottomrule
\end{tabular}%
}
\vspace{1em}
\captionsetup{justification=centering}
   \caption{Scheduled Sampling (SS) and Nearest Neighborhood Replacement Sampling (NNRS) Results with Linear, S-Shaped Curve and Exponential Increase CDP}
  \label{tab:nsr_results}
\end{table*}
\fi



\iffalse
\begin{table}[ht]
\centering

\resizebox{\linewidth}{!}{%

\begin{tabular}{c|cccc|cc|cc}
 \toprule

LSTM &  \multicolumn{4}{c}{Parameter Setting} & Valid & Test & Valid & Test \\
\midrule
& $\epsilon_s$ & $\epsilon_e$ & $\gamma_s$ & $\gamma_e$ & \multicolumn{2}{c}{Wiki-102} & \multicolumn{2}{c}{Penn-Treebank} \\
\midrule

Baseline & 0 & 0 & 0 & 0 & 231.43 & 204.38 & 3 & 4 \\
Full SS & 1 & 1 & 0 & 0 & 1 & 2 & 3 & 4 \\
Full NNRS & 0 & 0 & 1 & 1 & 1 & 2 & 3 & 4 \\
Static SS & 0.2 & 0.2 & 0 & 0 & 1 & 2 & 3 & 4 \\
Static NNRS & 0 & 0 & 0.2 & 0.2 & 1 & 2 & 3 & 4 \\
\midrule
SS-1 & 0 & 0.2 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-2 & 0 & 0.3 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-3 & 0. & 0.5 & 0 & 0 & 1 & 2 & 3 & 4 \\
SS-4 & 0 & 0.8 & 0 & 0 & 1 & 2 & 3 & 4 \\
%SS-5 & 0.2 & 0.5 & 0 & 0 & 1 & 2 & 3 & 4 \\
%SS-6 & 0.2 & 0.8 & 0 & 0 & 1 & 2 & 3 & 4 \\
\midrule
NNRS-1 & 0 & 0 & 0 & 0.2 & 1 & 2 & 3 & 4 \\
NNRS-2 & 0 & 0 & 0 & 0.3 & 1 & 2 & 3 & 4 \\
NNRS-3 & 0 & 0 & 0 & 0.5  & 1 & 2 & 3 & 4 \\
NNRS-4 & 0 & 0 & 0 & 0.8 & 1 & 2 & 3 & 4 \\
%NNRS-5 & 0 & 0 & 0.2 & 0.5  & 1 & 2 & 3 & 4 \\
%NNRS-6 & 0 & 0 & 0.2 & 0.8 & 1 & 2 & 3 & 4 \\
\midrule
SS-NNRS-1 & 0 & 0.2 & 0 & 0.2 & 1 & 2 & 3 & 4 \\
SS-NNRS-2 & 0 & 0.3 & 0 & 0.3 & 1 & 2 & 3 & 4 \\
SS-NNRS-3 & 0 & 0.5 & 0 & 0.5 & 1 & 2 & 3 & 4 \\
SS-NNRS-4 & 0 & 0.8 & 0 & 0.8 & 1 & 2 & 3 & 4 \\
SS-NNRS-5 & 0.2 & 0.5 & 0.2 & 0.5 & 1 & 2 & 3 & 4 \\
SS-NNRS-6 & 0.2 & 0.8 & 0.2 & 0.8 & 1 & 2 & 3 & 4 \\
\bottomrule
\end{tabular}%
}
\vspace{1em}
\captionsetup{justification=centering}
   \caption{Scheduled Sampling (SS) and Nearest Neighborhood Replacement Sampling (NNRS) Results with Exponential Increase CDP}
  \label{tab:nsr_results}
\end{table}
\fi


\iffalse 
\begin{table*}
\centering
\resizebox{0.7\linewidth}{!}{%
\begin{tabular}{c|cccc|cc|cc|cc|cc}
\toprule

Baseline & 0 & 0 & 0 & 0 & 231.43 & 204.38 & 3 & 4 & 5 & 6 & 7 & 8\\
Full SS & 1 & 1 & 0 & 0 & 1 & 2  & 3 & 4 & 5 & 6 & 7 & 8\\
Full NNRS & 0 & 0 & 1 & 1 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8\\
Static SS & 0.2 & 0.2 & 0 & 0 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8\\
Static NNRS & 0 & 0 & 0.2 & 0.2 & 1 & 2 & 3 & 4 & 5 & 6 & 7 & 8\\
\midrule
SS-1 & 0 & 0 & 0 & 0.2 & 139.31 & 128.50 & 141.56 & 129.67 & 137.73 & 126.47  & 13 & 14 \\
SS-2 & 0 & 0 & 0 & 0.3 & 137.78 & 126.00 & 138.39 & 126.80 & 135.89 & 125.03  & 13 & 14 \\
SS-3 & 0 & 0 & 0 & 0.5 & 135.14 & 124.29 & 133.88 & 124.22 & 136.98 & 125.96  & 13 & 14 \\
SS-4 & 0 & 0.8 & 0 & 0 & 140.97 & 130.00 & 141.13 & 129.99 & 138.09 & 127.23  & 13 & 14 \\

\midrule
NNRS-1 & 0 & 0 & 0 & 0.2 & 1 & 2 & 5 & 6 & 9 & 10 & 13 & 14\\
NNRS-2 & 0 & 0 & 0 & 0.2 & 1 & 2 & 5 & 6 & 9 & 10 & 13 & 14\\
NNRS-3 & 0 & 0 & 0 & 0.2 & 1 & 2 & 5 & 6 & 9 & 10 & 13 & 14\\
NNRS-4 & 0 & 0 & 0 & 0.2 & 1 & 2 & 5 & 6 & 9 & 10 & 13 & 14\\


\midrule
SS-NNRS-1 & 0 & 0.2 & 0 & 0.2 & 139.32 & 128.50 & 141.57 & 129.67 & 137.73 & 126.47 & 13 & 14\\
SS-NNRS-2 & 0 & 0.3 & 0 & 0.3 & 137.78 & 126.01 & 133.89 & 124.22 & 136.02 & 125.73 & 13 & 14 \\
SS-NNRS-3 & 0 & 0.5 & 0 & 0.5 & 135.14 & 124.29 & 149.00 & 137.97 & 135.82 & 124.72 & 13 & 14 \\
SS-NNRS-4 & 0 & 0.8 & 0 & 0.8 & 1 & 2 & 149.58 & 137.83 & 138.73 & 128.12 & 13 & 14\\
SS-NNRS-5 & 0.2 & 0.5 & 0.2 & 0.5 & 1 & 2 & 5 & 6 & 9 & 10 & 13 & 14 \\
SS-NNRS-6 & 0.2 & 0.8 & 0.2 & 0.8 & 1 & 2 & 5 & 6 & 9 & 10 & 13 & 14 \\

\bottomrule
\end{tabular}%
}
\vspace{1em}
\captionsetup{justification=centering}
   \caption{Penn-Treebank: Scheduled Sampling (SS) and Nearest Neighborhood Replacement Sampling (NNRS) Results with Linear, S-Shaped Curve and Exponential Increase CDP}
  \label{tab:nsr_results}
\end{table*}
\fi

that in cases where the sequence predictor finds difficult to classify correct tokens earlier leads to errors compounding errors and make it difficult to correctly predict a word towards the end of a sentence

\iffalse
\textbf{
The assumption is that a sample $\tilde{p}(x)$, of the underlying distribution $p(x)$, can be better approximated with neighboring words and thus better approximations of $q(x)$ when computing model perplexity $2^{-\sum \tilde{p}(x)\log(q(x))}$. 
The method makes the assumption that because the model has relatively less data to learn from, providing local neighbors for after the model has learned from \say{easier to predict} samples (i.e curriculum learning) can help test time performance. This raises the question, \textit{Should we consider this low-variance output replacement as upsampling procedure via neighborhood data augmentation?}. 
}
\fi


\iffalse
\begin{lemma}
Given $k$ neighbors for words $x_t$ in sequence of length $T$, the worst case error $\epsilon_t \; \forall t\in T$ is bounded by $\mathcal{O}(\epsilon T)$.  \\
\end{lemma}
\begin{equation}
 \mathcal{L}(\pi) = \mathbb{E}_{t \sim }[]  \quad s.t \quad \pi \in \Pi
\end{equation}
\begin{theorem}
$J(\tilde{\pi}) \leq J(\hat{\pi})$ assuming synonymous 
\end{theorem}

This is shown in Equation \ref{eq:loss} where $Y$ is the provided output, $\hat{Y}$ is the prediction without NNRS or scheduled sampling, $\hat{Y}_s$ is the model prediction when using NNRS and $\hat{Y}_n$ is predictions made via scheduled sampling. 

\begin{equation}
	\hat{\pi} = \argmin_{\pi \in \Pi} \mathbb{E}_{s \sim d_{\pi^{*}}} \big[\ell(s, \pi, \pi^{*}(s))\big]
\end{equation}

\begin{equation}\label{eq:loss}
\begin{split}
	\mathcal{L}_{\theta}(\pi, \tilde{\pi}) =  - \sum_{t=1}^{T}\Big(y_t\log(\hat{y}_t) + \epsilon y_t\log(\hat{y}^{s}_t) + (1-\epsilon) \\ 
     y_t\log(\hat{y}^{s}_t) + \gamma y_t\log(\hat{y}^{n}_t + (1-\gamma) y_t\log(\hat{y}^{n}_t )\Big)
\end{split}
\end{equation}

\fi

\iffalse
\begin{figure}[ht]
\captionsetup{justification=centering}
 \includegraphics[scale=0.5]{images/ss_ns_wikitext-2.pdf}
 \caption{WikiText2 - Nearest Neighbourhood Replacement Sampling Only ($x$ represents the fraction of batch)}\label{fig:wiki_lc_nnrs}
\end{figure}
\textbf{some discussion (4-5 lines)} 
\fi

\iffalse
Figure \ref{fig:ptb_lc_ss} we see that on Penn-Treebank a similar result is found  where $(\epsilon = 0.2, \gamma = 0.3)$ is too the best settings for exp3-inv in Figure \ref{fig:ptb_lc_ss}.
\fi

\iffalse
The stage at which the step is made is dependent on the validation perplexity. In our experiments the threshold is set to 0.3 perplexity points.
\fi

\iffalse
\begin{figure}[ht]
\captionsetup{justification=centering}
 \includegraphics[scale=0.5]{images/ss_ns_wikitext-2.pdf}
 \caption{Penn-Treebank: Nearest Neighbourhood Replacement Sampling Only ($x$ represents the fraction of batch)}\label{fig:ptb_lc_nnrs}
\end{figure}
\textbf{some discussion (12-15 lines)} 
\fi

Hence, during the last epochs of training almost 30\% of each sample in each batch is being replaced by a nearest neighbor sample. 

\iffalse $\epsilon_s=0.0, \epsilon_e=0.2, \gamma_s=0.0$ and $\gamma_e=0.3$\fi
 We find that the exponential function is more effective than sigmoid and linear functions 
 
 This is also true for \textit{static} which acts as step function a constant sampling probability rate is introduced. 
 
  \iffalse, as shown on the left pane of \autoref{tab:nsr_results}\fi
  
########### UNDER MIXER IN REINFORCEMENT LEARNING APPROACHES ############
% It requires the use of a stochastic policy where first
\iffalse
 predict all the tokens up to T, thus building one trajectory (or exploration path) in the search space per sample in the initial dataset. Then, at each time step t, one picks arbitrarily each possible token (diverging
from the roll-in trajectory) and then continues predicting to finish the modified trajectory using a
roll-out policy. One then computes the cost of all the obtained sequences, and ends up with T vectors
(one per time step) of size |A| (the number of possible tokens) for every sample. F
\fi


########### UNDER ACTOR-CRITIC ##################
\iffalse
\begin{equation}\label{eq:dag_loss}
	L(\pi) \leq L(\pi^{ref}) + o(1)
\end{equation}
\fi
\iffalse 
In simulation, it involves identifying these blind spots and essentially asking a teacher then what they would have done given they were in these blinds spots and we retrain the model.
\fi
\iffalse
In reinforcement learning, SEARN can mitigate compounding errors by following a teacher policy then generating the sequence of prediction. After doing so, a new policy is generated based on the predicted sequences to correct mistakes made. However, this approach requires an annotation step every time the policy needs to be updated which is expensive in the context of language models. 
\fi
\iffalse
They show that this lowers the regret bound in comparison to using the expert for learning and show this for dynamic feature selection and static feature selection.
\fi
\iffalse
\textbf{Self-Imitation Learning} (SIL) was introduced which is an off-policy actor-critic algorithm that learns to reproduce the agents's past good decisions.
\fi
\iffalse
Neural Architecture Search (NAS) has also gained more attention recently, which can be used for structured prediction tasks. In this approach the objective is to find an optimal subgraph with computational graph using a neural network controller. However, this can be expensive, hence, a lot of innovations have been proposed to reduce the computational cost such as the use of parameter sharing ~\cite{pham2018efficient} and ~\cite{liu2017progressive}. 
\fi
\iffalse
Compared to other structure prediction approaches such as conditional random fields, it allows
the use of arbitrary information from previous tag predictions and the use of non-decomposable loss functions over the structure. We explore these two aspects in our submission while using the baseline features provided by the shared task organisers. Our system outperformed the conditional random field baseline while using the same feature set.
\fi



######### UNDER LAMPROU LOLS USE ##########
\iffalse
\textbf{SEARNN} ~\cite{leblond2017searnn} builds on LOLS by replacing maximum likelihood with a surrogate loss that considers structure, which in turn reduces the compounding errors problem since training and test time processes are more alike. The losses considered are so-called global-local losses A subsampling approach allows for this to be scaled to problems with relatively large vocabularies. 

Beam search-optimization ~\cite{wiseman2016sequence} has also been used which builds upon previous work ~\cite{daume2005learning} that focused on learning global sequence scores that learning as search optimization (LaSo). The proposed non-probabilistic version \textbf{....} demonstrated on word ordering, syntactic parsing and machine translation. 
\fi


#### UNDER SAMPLING METHODS FOR SUPERVISED LEARNING #####
\iffalse 
At training time, the model is typically conditioned on the previous true target $y_{t-1}$, however the model at test time is required to condition on its own past predictions $\hat{y}_{t-1}$. 
Additionally, they show for some tasks, improvements can be made when combined with beam search.
In addition we show that MIXER with greedy search is even more accurate than the cross entropy model augmented with beam search at inference time as a post-processing step. This is particularly remarkable because MIXER with greedy search is at least 10 times faster than the cross entropy model with a beam of size 10. Lastly, we note that MIXER and beam search are complementary to each other and can be combined to further improve performance, although the extent of the improvement is task dependent.
\fi


##### METHODOLOGY ##########

\iffalse
The sum of the log probabilities instead of the product of probabilities avoids numerical underflow and by only summing over the log probabilities the model tends to prefer shorter sentences since there are less negative log probabilities. Hence, the average of log probability is often taken. Furthermore, 
\fi

\iffalse
when the \say{teacher} presents a sub-optimal policy i.e the learner might avoid local minima if the teacher could provide alternative words in a sequence, as given by the $1^{st}$ order neighbors of a chosen word to be replaced.
\fi

